A Generic Framework for Engineering Graph Canonization Algorithms

The state-of-the-art tools for practical graph canonization are all based on the individualization-refinement paradigm, and their difference is primarily in the choice of heuristics they include and in the actual tool implementation. It is thus not possible to make a direct comparison of how individual algorithmic ideas affect the performance on different graph classes. We present an algorithmic software framework that facilitates implementation of heuristics as independent extensions to a common core algorithm. It therefore becomes easy to perform a detailed comparison of the performance and behaviour of different algorithmic ideas. Implementations are provided of a range of algorithms for tree traversal, target cell selection, and node invariant, including choices from the literature and new variations. The framework readily supports extraction and visualization of detailed data from separate algorithm executions for subsequent analysis and development of new heuristics. Using collections of different graph classes we investigate the effect of varying the selections of heuristics, often revealing exactly which individual algorithmic choice is responsible for particularly good or bad performance. On several benchmark collections, including a newly proposed class of difficult instances, we additionally find that our implementation performs better than the current state-of-the-art tools.

==> figures/numNodes/bfs-exp-m.txt <==
     1	1
     2	2
     3	3
     4	4
     5	5
     6	6
     7	7
     8	8
     9	9
    10	9
    11	9
    12	9
    13	9
    14	9
    15	9
    16	9
    17	9
    18	9
    19	9
    20	9
    21	9
    22	9
    23	9
    24	9
    25	9
    26	9
    27	9
    28	9
    29	9
    30	9
    31	9
    32	9
    33	10
    34	11
    35	12
    36	13
    37	14
    38	14
    39	14
    40	14
    41	14
    42	14
    43	14
    44	14
    45	14
    46	14
    47	14
    48	14
    49	14
    50	14
    51	14
    52	14
    53	14
    54	14
    55	14
    56	14
    57	14
    58	14
    59	14
    60	14
    61	14
    62	14
    63	14
    64	14
    65	14
    66	14
    67	14
    68	14
    69	14
    70	14
    71	14
    72	14
    73	14
    74	14
    75	14
    76	14
    77	14
    78	15
    79	16
    80	17
    81	18
    82	18
    83	18
    84	18
    85	18
    86	18
    87	18
    88	18
    89	18
    90	18
    91	18
    92	18
    93	18
    94	18
    95	18
    96	18
    97	18
    98	18
    99	18
   100	18
   101	18
   102	18
   103	18
   104	18
   105	18
   106	18
   107	18
   108	18
   109	18
   110	18
   111	18
   112	18
   113	18
   114	18
   115	18
   116	18
   117	18
   118	18
   119	18
   120	18
   121	18
   122	18
   123	18
   124	18
   125	18
   126	18
   127	18
   128	18
   129	18
   130	18
   131	18
   132	18
   133	18
   134	18
   135	18
   136	18
   137	18
   138	18
   139	18
   140	18
   141	18
   142	18
   143	18
   144	18
   145	18
   146	18
   147	18
   148	18
   149	18
   150	18
   151	18
   152	18
   153	18
   154	18
   155	18
   156	18
   157	18
   158	18
   159	18
   160	18
   161	18
   162	18
   163	18
   164	18
   165	18
   166	18
   167	18
   168	18
   169	18
   170	18
   171	18
   172	18
   173	18
   174	18
   175	18
   176	18
   177	18
   178	18
   179	18
   180	18
   181	18
   182	18
   183	18
   184	18
   185	18
   186	18
   187	18
   188	18
   189	18
   190	18
   191	18
   192	18
   193	18
   194	18
   195	18
   196	18
   197	18
   198	18
   199	18
   200	18
   201	18
   202	18
   203	18
   204	18
   205	18
   206	18
   207	18
   208	18
   209	18
   210	18
   211	18
   212	18
   213	18
   214	18
   215	18
   216	18
   217	18
   218	18
   219	18
   220	18
   221	18
   222	18
   223	18
   224	18
   225	18
   226	18
   227	18
   228	18
   229	18
   230	18
   231	18
   232	18
   233	18
   234	18
   235	18
   236	18
   237	18
   238	18
   239	18
   240	18
   241	18
   242	18
   243	18
   244	18
   245	18
   246	18
   247	18
   248	18
   249	18
   250	18
   251	18
   252	18
   253	18
   254	18
   255	18
   256	18
   257	18
   258	18
   259	18
   260	18
   261	18
   262	18
   263	18
   264	18
   265	18
   266	18
   267	18
   268	18
   269	18
   270	18
   271	18
   272	18
   273	18
   274	18
   275	18
   276	18
   277	18
   278	18
   279	18
   280	18
   281	18
   282	18
   283	18
   284	18
   285	18
   286	18
   287	18
   288	18
   289	18
   290	18
   291	18
   292	18
   293	18
   294	18
   295	18
   296	18
   297	18
   298	18
   299	18
   300	18
   301	18
   302	18
   303	18
   304	18
   305	18
   306	18
   307	18
   308	18
   309	18
   310	18
   311	18
   312	18
   313	18
   314	18
   315	18
   316	18
   317	18
   318	18
   319	18
   320	18
   321	18
   322	18
   323	18
   324	18
   325	18
   326	18
   327	18
   328	18
   329	18
   330	18
   331	18
   332	18
   333	18
   334	18
   335	18
   336	18
   337	18
   338	18
   339	18
   340	18
   341	18
   342	18
   343	18
   344	18
   345	18
   346	19
   347	20
   348	21
   349	22
   350	22
   351	22
   352	22
   353	22
   354	22
   355	22
   356	22
   357	22
   358	22
   359	22
   360	22
   361	22
   362	22
   363	22
   364	22
   365	22
   366	22
   367	22
   368	22
   369	22
   370	22
   371	22
   372	22
   373	22
   374	22
   375	22
   376	22
   377	22
   378	22
   379	22
   380	22
   381	22
   382	22
   383	22
   384	22
   385	22
   386	22
   387	22
   388	22
   389	22
   390	22
   391	22
   392	22
   393	22
   394	22
   395	22
   396	22
   397	22
   398	22
   399	22
   400	22
   401	22
   402	22
   403	22
   404	22
   405	22
   406	22
   407	22
   408	22
   409	22
   410	22
   411	22
   412	22
   413	22
   414	22
   415	22
   416	22
   417	22
   418	22
   419	22
   420	22
   421	22
   422	22
   423	23
   424	24
   425	25
   426	26
   427	26
   428	26
   429	26
   430	26
   431	26
   432	26
   433	26
   434	26
   435	26
   436	26
   437	26
   438	26
   439	26
   440	27
   441	28
   442	29
   443	30
   444	30
   445	31
   446	32
   447	33
   448	34
   449	34
   450	34
   451	33
   452	33
   453	33
   454	33
   455	33
   456	33
   457	33
   458	33
   459	33
   460	33
   461	33
   462	33
   463	33
   464	33
   465	33
   466	33
   467	33
   468	33
   469	33
   470	33
   471	33
   472	33
   473	33
   474	33
   475	33
   476	33
   477	33
   478	33
   479	33
   480	33
   481	33
   482	33
   483	33
   484	33
   485	33
   486	33
   487	33
   488	33
   489	33
   490	33
   491	33
   492	33
   493	33
   494	33
   495	33
   496	33
   497	33
   498	33
   499	33
   500	33
   501	33
   502	33
   503	33
   504	33
   505	33
   506	33
   507	33
   508	33
   509	33
   510	33
   511	33
   512	33
   513	33
   514	33
   515	33
   516	33
   517	33
   518	33
   519	33
   520	33
   521	33
   522	33
   523	33
   524	33
   525	33
   526	33
   527	33
   528	33
   529	33
   530	33
   531	33
   532	33
   533	33
   534	33
   535	33
   536	33
   537	33
   538	33
   539	33
   540	34
   541	35
   542	36
   543	37
   544	37
   545	37
   546	36
   547	36
   548	36
   549	36
   550	36
   551	36
   552	36
   553	36
   554	36
   555	36
   556	36
   557	36
   558	36
   559	36
   560	36
   561	36
   562	36
   563	36
   564	36
   565	37
   566	38
   567	39
   568	40
   569	40
   570	40
   571	39
   572	39
   573	39
   574	39
   575	39
   576	39
   577	39
   578	39
   579	39
   580	39
   581	39
   582	39
   583	39
   584	39
   585	39
   586	39
   587	39
   588	39
   589	39
   590	39
   591	39
   592	39
   593	39
   594	39
   595	39
   596	39
   597	39
   598	40
   599	41
   600	42
   601	43
   602	43
   603	43
   604	43
   605	43
   606	43
   607	43
   608	43
   609	43
   610	43
   611	43
   612	43
   613	43
   614	43
   615	43
   616	43
   617	43
   618	43
   619	43
   620	43
   621	43
   622	43
   623	43
   624	43
   625	43
   626	43
   627	43
   628	43
   629	43
   630	44
   631	45
   632	46
   633	47
   634	47
   635	47
   636	46
   637	46
   638	46
   639	46
   640	46
   641	46
   642	46
   643	46
   644	46
   645	46
   646	46
   647	46
   648	46
   649	46
   650	46
   651	46
   652	46
   653	46
   654	46
   655	46
   656	46
   657	46
   658	46
   659	46
   660	46
   661	46
   662	46
   663	46
   664	46
   665	46
   666	46
   667	46
   668	46
   669	46
   670	46
   671	46
   672	46
   673	46
   674	46
   675	46
   676	46
   677	46
   678	46
   679	46
   680	46
   681	46
   682	46
   683	46
   684	46
   685	46
   686	46
   687	46
   688	46
   689	46
   690	46
   691	46
   692	46
   693	46
   694	46
   695	46
   696	46
   697	46
   698	46
   699	46
   700	46
   701	46
   702	46
   703	46
   704	46
   705	46
   706	46
   707	46
   708	46
   709	46
   710	46
   711	46
   712	46
   713	46
   714	46
   715	46
   716	46
   717	46
   718	46
   719	46
   720	46
   721	46
   722	46
   723	46
   724	46
   725	46
   726	46
   727	46
   728	46
   729	46
   730	46
   731	46
   732	46
   733	46
   734	46
   735	46
   736	46
   737	46
   738	46
   739	46
   740	46
   741	46
   742	46
   743	46
   744	46
   745	46
   746	46
   747	46
   748	46
   749	46
   750	46
   751	46
   752	46
   753	46
   754	46
   755	46
   756	46
   757	46
   758	46
   759	46
   760	46
   761	46
   762	46
   763	46
   764	46
   765	46
   766	46
   767	46
   768	46
   769	46
   770	46
   771	46
   772	46
   773	46
   774	46
   775	46
   776	46
   777	46
   778	46
   779	46
   780	46
   781	46
   782	46
   783	46
   784	46
   785	46
   786	46
   787	46
   788	46
   789	46
   790	46
   791	46
   792	46
   793	46
   794	46
   795	46
   796	46
   797	46
   798	46
   799	46
   800	46
   801	46
   802	46
   803	46
   804	46
   805	46
   806	46
   807	46
   808	46
   809	46
   810	46
   811	46
   812	46
   813	46
   814	46
   815	46
   816	46
   817	46
   818	46
   819	46
   820	46
   821	46
   822	46
   823	46
   824	46
   825	46
   826	46
   827	46
   828	46
   829	46
   830	46
   831	46
   832	46
   833	46
   834	46
   835	46
   836	46
   837	46
   838	46
   839	46
   840	46
   841	46
   842	46
   843	46
   844	46
   845	46
   846	46
   847	46
   848	46
   849	46
   850	46
   851	46
   852	46
   853	46
   854	46
   855	46
   856	46
   857	46
   858	46
   859	46
   860	46
   861	46
   862	46
   863	46
   864	46
   865	46
   866	46
   867	46
   868	46
   869	46
   870	46
   871	46
   872	46
   873	46
   874	46
   875	46
   876	46
   877	46
   878	46
   879	46
   880	46
   881	46
   882	46
   883	46
   884	46
   885	46
   886	46
   887	46
   888	46
   889	46
   890	46
   891	46
   892	46
   893	46
   894	46
   895	46
   896	46
   897	46
   898	46
   899	46
   900	46
   901	46
   902	46
   903	46
   904	46
   905	46
   906	46
   907	46
   908	46
   909	46
   910	46
   911	46
   912	46
   913	46
   914	46
   915	46
   916	46
   917	46
   918	46
   919	46
   920	46
   921	46
   922	46
   923	46
   924	46
   925	46
   926	46
   927	46
   928	46
   929	46
   930	46
   931	46
   932	46
   933	46
   934	46
   935	46
   936	46
   937	46
   938	46
   939	46
   940	46
   941	46
   942	46
   943	46
   944	46
   945	46
   946	46
   947	46
   948	46
   949	46
   950	46
   951	46
   952	46
   953	46
   954	46
   955	46
   956	46
   957	46
   958	46
   959	46
   960	46
   961	46
   962	46
   963	46
   964	46
   965	46
   966	46
   967	46
   968	46
   969	46
   970	46
   971	46
   972	46
   973	46
   974	46
   975	46
   976	46
   977	46
   978	46
   979	46
   980	46
   981	46
   982	46
   983	46
   984	46
   985	46
   986	46
   987	46
   988	46
   989	46
   990	46
   991	46
   992	46
   993	46
   994	46
   995	46
   996	46
   997	46
   998	46
   999	46
  1000	46
  1001	46
  1002	46
  1003	46
  1004	46
  1005	46
  1006	46
  1007	46
  1008	46
  1009	46
  1010	46
  1011	46
  1012	46
  1013	46
  1014	46
  1015	46
  1016	46
  1017	46
  1018	46
  1019	46
  1020	46
  1021	46
  1022	46
  1023	46
  1024	46
  1025	46
  1026	46
  1027	46
  1028	46
  1029	46
  1030	46
  1031	46
  1032	46
  1033	46
  1034	46
  1035	46
  1036	46
  1037	46
  1038	46
  1039	46
  1040	46
  1041	46
  1042	46
  1043	46
  1044	46
  1045	46
  1046	46
  1047	46
  1048	46
  1049	46
  1050	46
  1051	46
  1052	46
  1053	46
  1054	46
  1055	46
  1056	46
  1057	46
  1058	46
  1059	46
  1060	46
  1061	46
  1062	46
  1063	46
  1064	37
  1065	38
  1066	39
  1067	40
  1068	40
  1069	41
  1070	42
  1071	43
  1072	43
  1073	44
  1074	45
  1075	46
  1076	46
  1077	46
  1078	45
  1079	46
  1080	47
  1081	48
  1082	48
  1083	48
  1084	47
  1085	48
  1086	49
  1087	50
  1088	50
  1089	50
  1090	49
  1091	50
  1092	51
  1093	52
  1094	52
  1095	52
  1096	51
  1097	52
  1098	53
  1099	54
  1100	54
  1101	54
  1102	53
  1103	54
  1104	55
  1105	56
  1106	56
  1107	56
  1108	55
  1109	56
  1110	57
  1111	58
  1112	58
  1113	58
  1114	57
  1115	58
  1116	59
  1117	60
  1118	60
  1119	60
  1120	59
  1121	60
  1122	61
  1123	62
  1124	62
  1125	62
  1126	61
  1127	62
  1128	63
  1129	64
  1130	64
  1131	64
  1132	63
  1133	64
  1134	65
  1135	66
  1136	66
  1137	66
  1138	65
  1139	66
  1140	67
  1141	68
  1142	68
  1143	69
  1144	70
  1145	71
  1146	71
  1147	71
  1148	70
  1149	71
  1150	72
  1151	73
  1152	73
  1153	73
  1154	72
  1155	73
  1156	74
  1157	75
  1158	75
  1159	75
  1160	74
  1161	75
  1162	76
  1163	77
  1164	77
  1165	77
  1166	75
  1167	76
  1168	77
  1169	77
  1170	77
  1171	76
  1172	77
  1173	78
  1174	78
  1175	78
  1176	77
  1177	78
  1178	79
  1179	79
  1180	79
  1181	78
  1182	79
  1183	80
  1184	80
  1185	80
  1186	79
  1187	80
  1188	81
  1189	81
  1190	81
  1191	80
  1192	81
  1193	82
  1194	82
  1195	82
  1196	81
  1197	82
  1198	83
  1199	83
  1200	83
  1201	82
  1202	83
  1203	84
  1204	84
  1205	84
  1206	83
  1207	84
  1208	85
  1209	85
  1210	85
  1211	84
  1212	85
  1213	86
  1214	86
  1215	86
  1216	85
  1217	86
  1218	87
  1219	87
  1220	87
  1221	86
  1222	87
  1223	88
  1224	88
  1225	88
  1226	87
  1227	88
  1228	89
  1229	89
  1230	89
  1231	88
  1232	89
  1233	90
  1234	90
  1235	90
  1236	89
  1237	90
  1238	91
  1239	91
  1240	91
  1241	90
  1242	91
  1243	92
  1244	92
  1245	92
  1246	91
  1247	92
  1248	93
  1249	93
  1250	93
  1251	92
  1252	93
  1253	94
  1254	94
  1255	94
  1256	93
  1257	94
  1258	95
  1259	95
  1260	95
  1261	94
  1262	95
  1263	96
  1264	96
  1265	96
  1266	95
  1267	96
  1268	97
  1269	97
  1270	97
  1271	96
  1272	97
  1273	98
  1274	98
  1275	98
  1276	97
  1277	98
  1278	99
  1279	99
  1280	99
  1281	98
  1282	99
  1283	100
  1284	100
  1285	100
  1286	99
  1287	100
  1288	101
  1289	101
  1290	101
  1291	100
  1292	101
  1293	102
  1294	102
  1295	102
  1296	101
  1297	102
  1298	103
  1299	103
  1300	103
  1301	102
  1302	103
  1303	104
  1304	104
  1305	104
  1306	103
  1307	104
  1308	105
  1309	105
  1310	105
  1311	104
  1312	105
  1313	106
  1314	106
  1315	106
  1316	105
  1317	106
  1318	106
  1319	106
  1320	105
  1321	106
  1322	106
  1323	106
  1324	104
  1325	105
  1326	106
  1327	106
  1328	106
  1329	105
  1330	106
  1331	106
  1332	106
  1333	105
  1334	106
  1335	106
  1336	106
  1337	104
  1338	105
  1339	106
  1340	106
  1341	106
  1342	105
  1343	106
  1344	106
  1345	106
  1346	105
  1347	106
  1348	106
  1349	106
  1350	104
  1351	105
  1352	106
  1353	106
  1354	106
  1355	105
  1356	106
  1357	106
  1358	106
  1359	105
  1360	106
  1361	106
  1362	106
  1363	104
  1364	105
  1365	106
  1366	106
  1367	106
  1368	105
  1369	106
  1370	106
  1371	106
  1372	105
  1373	106
  1374	106
  1375	106
  1376	104
  1377	105
  1378	106
  1379	106
  1380	106
  1381	105
  1382	106
  1383	106
  1384	106
  1385	105
  1386	106
  1387	106
  1388	106
  1389	104
  1390	105
  1391	106
  1392	106
  1393	106
  1394	105
  1395	106
  1396	106
  1397	106
  1398	105
  1399	106
  1400	106
  1401	106
  1402	104
  1403	105
  1404	106
  1405	106
  1406	106
  1407	105
  1408	106
  1409	106
  1410	106
  1411	105
  1412	106
  1413	106
  1414	106
  1415	104
  1416	105
  1417	106
  1418	106
  1419	106
  1420	105
  1421	106
  1422	106
  1423	106
  1424	105
  1425	106
  1426	106
  1427	106
  1428	104
  1429	105
  1430	106
  1431	106
  1432	106
  1433	105
  1434	106
  1435	106
  1436	106
  1437	105
  1438	106
  1439	106
  1440	106
  1441	104
  1442	105
  1443	106
  1444	106
  1445	106
  1446	105
  1447	106
  1448	106
  1449	106
  1450	105
  1451	106
  1452	106
  1453	106
  1454	104
  1455	105
  1456	106
  1457	106
  1458	106
  1459	105
  1460	106
  1461	106
  1462	106
  1463	105
  1464	106
  1465	106
  1466	106
  1467	104
  1468	105
  1469	106
  1470	106
  1471	106
  1472	105
  1473	106
  1474	106
  1475	106
  1476	105
  1477	106
  1478	106
  1479	106
  1480	104
  1481	105
  1482	106
  1483	106
  1484	106
  1485	105
  1486	106
  1487	106
  1488	106
  1489	105
  1490	106
  1491	106
  1492	106
  1493	104
  1494	105
  1495	106
  1496	106
  1497	106
  1498	105
  1499	106
  1500	106
  1501	106
  1502	105
  1503	106
  1504	106
  1505	106
  1506	104
  1507	105
  1508	106
  1509	106
  1510	106
  1511	105
  1512	106
  1513	106
  1514	106
  1515	105
  1516	106
  1517	106
  1518	106
  1519	104
  1520	105
  1521	106
  1522	106
  1523	106
  1524	105
  1525	106
  1526	106
  1527	106
  1528	105
  1529	106
  1530	106
  1531	106
  1532	104
  1533	105
  1534	106
  1535	106
  1536	106
  1537	105
  1538	106
  1539	106
  1540	106
  1541	105
  1542	106
  1543	106
  1544	106
  1545	104
  1546	105
  1547	106
  1548	106
  1549	106
  1550	105
  1551	106
  1552	106
  1553	106
  1554	105
  1555	106
  1556	106
  1557	106
  1558	104
  1559	105
  1560	106
  1561	106
  1562	106
  1563	105
  1564	106
  1565	106
  1566	106
  1567	105
  1568	106
  1569	106
  1570	106
  1571	104
  1572	105
  1573	106
  1574	106
  1575	106
  1576	105
  1577	106
  1578	106
  1579	106
  1580	105
  1581	106
  1582	106
  1583	106
  1584	104
  1585	105
  1586	106
  1587	106
  1588	106
  1589	105
  1590	106
  1591	106
  1592	106
  1593	105
  1594	106
  1595	106
  1596	106
  1597	104
  1598	105
  1599	106
  1600	106
  1601	106
  1602	105
  1603	106
  1604	106
  1605	106
  1606	105
  1607	106
  1608	106
  1609	106
  1610	104
  1611	105
  1612	106
  1613	106
  1614	106
  1615	105
  1616	106
  1617	106
  1618	106
  1619	105
  1620	106
  1621	106
  1622	106
  1623	104
  1624	105
  1625	106
  1626	106
  1627	106
  1628	105
  1629	106
  1630	106
  1631	106
  1632	105
  1633	106
  1634	106
  1635	106
  1636	104
  1637	105
  1638	105
  1639	105
  1640	104
  1641	105
  1642	105
  1643	105
  1644	104
  1645	105
  1646	105
  1647	105
  1648	104
  1649	105
  1650	105
  1651	105
  1652	103
  1653	104
  1654	104
  1655	104
  1656	104
  1657	105
  1658	105
  1659	105
  1660	104
  1661	105
  1662	105
  1663	105
  1664	104
  1665	105
  1666	105
  1667	105
  1668	104
  1669	105
  1670	105
  1671	105
  1672	104
  1673	105
  1674	105
  1675	105
  1676	103
  1677	104
  1678	104
  1679	104
  1680	104
  1681	105
  1682	105
  1683	105
  1684	104
  1685	105
  1686	105
  1687	105
  1688	104
  1689	105
  1690	105
  1691	105
  1692	104
  1693	105
  1694	105
  1695	105
  1696	104
  1697	105
  1698	105
  1699	105
  1700	103
  1701	104
  1702	104
  1703	104
  1704	104
  1705	105
  1706	105
  1707	105
  1708	104
  1709	105
  1710	105
  1711	105
  1712	104
  1713	105
  1714	105
  1715	105
  1716	104
  1717	105
  1718	105
  1719	81
  1720	82
  1721	82
  1722	82
  1723	82
  1724	83
  1725	83
  1726	83
  1727	83
  1728	84
  1729	84
  1730	84
  1731	84
  1732	85
  1733	85
  1734	85
  1735	85
  1736	86
  1737	86
  1738	86
  1739	86
  1740	87
  1741	87
  1742	87
  1743	87
  1744	88
  1745	88
  1746	88
  1747	88
  1748	89
  1749	89
  1750	89
  1751	89
  1752	90
  1753	90
  1754	90
  1755	90
  1756	91
  1757	91
  1758	91
  1759	91
  1760	92
  1761	92
  1762	92
  1763	92
  1764	93
  1765	93
  1766	93
  1767	93
  1768	94
  1769	94
  1770	94
  1771	94
  1772	95
  1773	95
  1774	95
  1775	95
  1776	96
  1777	96
  1778	96
  1779	96
  1780	97
  1781	97
  1782	97
  1783	97
  1784	98
  1785	98
  1786	98
  1787	98
  1788	99
  1789	99
  1790	99
  1791	80
  1792	81
  1793	81
  1794	81
  1795	81
  1796	82
  1797	82
  1798	82
  1799	82
  1800	83
  1801	83
  1802	83
  1803	83
  1804	84
  1805	84
  1806	84
  1807	84
  1808	85
  1809	85
  1810	85
  1811	85
  1812	86
  1813	86
  1814	86
  1815	72
  1816	72
  1817	70
  1818	70
  1819	65
  1820	65
  1821	58
  1822	58
  1823	18
  1824	18


==> figures/numNodes/bfs-exp.txt <==
     1	1
     2	2
     3	3
     4	4
     5	5
     6	6
     7	7
     8	8
     9	9
    10	9
    11	9
    12	9
    13	9
    14	9
    15	9
    16	9
    17	9
    18	9
    19	9
    20	9
    21	9
    22	9
    23	9
    24	9
    25	9
    26	9
    27	9
    28	9
    29	9
    30	9
    31	9
    32	9
    33	10
    34	11
    35	12
    36	13
    37	14
    38	14
    39	14
    40	14
    41	14
    42	14
    43	14
    44	14
    45	14
    46	14
    47	14
    48	14
    49	14
    50	14
    51	14
    52	14
    53	14
    54	14
    55	14
    56	14
    57	14
    58	14
    59	14
    60	14
    61	14
    62	14
    63	14
    64	14
    65	14
    66	14
    67	14
    68	14
    69	14
    70	14
    71	14
    72	14
    73	14
    74	14
    75	14
    76	14
    77	14
    78	15
    79	16
    80	17
    81	18
    82	18
    83	18
    84	18
    85	18
    86	18
    87	18
    88	18
    89	18
    90	18
    91	18
    92	18
    93	18
    94	18
    95	18
    96	18
    97	18
    98	18
    99	18
   100	18
   101	18
   102	18
   103	18
   104	18
   105	18
   106	18
   107	18
   108	18
   109	18
   110	18
   111	18
   112	18
   113	18
   114	18
   115	18
   116	18
   117	18
   118	18
   119	18
   120	18
   121	18
   122	18
   123	18
   124	18
   125	18
   126	18
   127	18
   128	18
   129	18
   130	18
   131	18
   132	18
   133	18
   134	18
   135	18
   136	18
   137	18
   138	18
   139	18
   140	18
   141	18
   142	18
   143	18
   144	18
   145	18
   146	18
   147	18
   148	18
   149	18
   150	18
   151	18
   152	18
   153	18
   154	18
   155	18
   156	18
   157	18
   158	18
   159	18
   160	18
   161	18
   162	18
   163	18
   164	18
   165	18
   166	18
   167	18
   168	18
   169	18
   170	18
   171	18
   172	18
   173	18
   174	18
   175	18
   176	18
   177	18
   178	18
   179	18
   180	18
   181	18
   182	18
   183	18
   184	18
   185	18
   186	18
   187	18
   188	18
   189	18
   190	18
   191	18
   192	18
   193	18
   194	18
   195	18
   196	18
   197	18
   198	18
   199	18
   200	18
   201	18
   202	18
   203	18
   204	18
   205	18
   206	18
   207	18
   208	18
   209	18
   210	18
   211	18
   212	18
   213	18
   214	18
   215	18
   216	18
   217	18
   218	18
   219	18
   220	18
   221	18
   222	18
   223	18
   224	18
   225	18
   226	18
   227	18
   228	18
   229	18
   230	18
   231	18
   232	18
   233	18
   234	18
   235	18
   236	18
   237	18
   238	18
   239	18
   240	18
   241	18
   242	18
   243	18
   244	18
   245	18
   246	18
   247	18
   248	18
   249	18
   250	18
   251	18
   252	18
   253	18
   254	18
   255	18
   256	18
   257	18
   258	18
   259	18
   260	18
   261	18
   262	18
   263	18
   264	18
   265	18
   266	18
   267	18
   268	18
   269	18
   270	18
   271	18
   272	18
   273	18
   274	18
   275	18
   276	18
   277	18
   278	18
   279	18
   280	18
   281	18
   282	18
   283	18
   284	18
   285	18
   286	18
   287	18
   288	18
   289	18
   290	18
   291	18
   292	18
   293	18
   294	18
   295	18
   296	18
   297	18
   298	18
   299	18
   300	18
   301	18
   302	18
   303	18
   304	18
   305	18
   306	18
   307	18
   308	18
   309	18
   310	18
   311	18
   312	18
   313	18
   314	18
   315	18
   316	18
   317	18
   318	18
   319	18
   320	18
   321	18
   322	18
   323	18
   324	18
   325	18
   326	18
   327	18
   328	18
   329	18
   330	18
   331	18
   332	18
   333	18
   334	18
   335	18
   336	18
   337	18
   338	18
   339	18
   340	18
   341	18
   342	18
   343	18
   344	18
   345	18
   346	19
   347	20
   348	21
   349	22
   350	22
   351	22
   352	22
   353	22
   354	22
   355	22
   356	22
   357	22
   358	22
   359	22
   360	22
   361	22
   362	22
   363	22
   364	22
   365	22
   366	22
   367	22
   368	22
   369	22
   370	22
   371	22
   372	22
   373	22
   374	22
   375	22
   376	22
   377	22
   378	22
   379	22
   380	22
   381	22
   382	22
   383	22
   384	22
   385	22
   386	22
   387	22
   388	22
   389	22
   390	22
   391	22
   392	22
   393	22
   394	22
   395	22
   396	22
   397	22
   398	22
   399	22
   400	22
   401	22
   402	22
   403	22
   404	22
   405	22
   406	22
   407	22
   408	22
   409	22
   410	22
   411	22
   412	22
   413	22
   414	22
   415	22
   416	22
   417	22
   418	22
   419	22
   420	22
   421	22
   422	22
   423	23
   424	24
   425	25
   426	26
   427	26
   428	26
   429	26
   430	26
   431	26
   432	26
   433	26
   434	26
   435	26
   436	26
   437	26
   438	26
   439	26
   440	27
   441	28
   442	29
   443	30
   444	30
   445	31
   446	32
   447	33
   448	34
   449	34
   450	34
   451	33
   452	33
   453	33
   454	33
   455	33
   456	33
   457	33
   458	33
   459	33
   460	33
   461	33
   462	33
   463	33
   464	33
   465	33
   466	33
   467	33
   468	33
   469	33
   470	33
   471	33
   472	33
   473	33
   474	33
   475	33
   476	33
   477	33
   478	33
   479	33
   480	33
   481	33
   482	33
   483	33
   484	33
   485	33
   486	33
   487	33
   488	33
   489	33
   490	33
   491	33
   492	33
   493	33
   494	33
   495	33
   496	33
   497	33
   498	33
   499	33
   500	33
   501	33
   502	33
   503	33
   504	33
   505	33
   506	33
   507	33
   508	33
   509	33
   510	33
   511	33
   512	33
   513	33
   514	33
   515	33
   516	33
   517	33
   518	33
   519	33
   520	33
   521	33
   522	33
   523	33
   524	33
   525	33
   526	33
   527	33
   528	33
   529	33
   530	33
   531	33
   532	33
   533	33
   534	33
   535	33
   536	33
   537	33
   538	33
   539	33
   540	34
   541	35
   542	36
   543	37
   544	37
   545	37
   546	36
   547	36
   548	36
   549	36
   550	36
   551	36
   552	36
   553	36
   554	36
   555	36
   556	36
   557	36
   558	36
   559	36
   560	36
   561	36
   562	36
   563	36
   564	36
   565	37
   566	38
   567	39
   568	40
   569	40
   570	40
   571	39
   572	39
   573	39
   574	39
   575	39
   576	39
   577	39
   578	39
   579	39
   580	39
   581	39
   582	39
   583	39
   584	39
   585	39
   586	39
   587	39
   588	39
   589	39
   590	39
   591	39
   592	39
   593	39
   594	39
   595	39
   596	39
   597	39
   598	40
   599	41
   600	42
   601	43
   602	43
   603	43
   604	43
   605	43
   606	43
   607	43
   608	43
   609	43
   610	43
   611	43
   612	43
   613	43
   614	43
   615	43
   616	43
   617	43
   618	43
   619	43
   620	43
   621	43
   622	43
   623	43
   624	43
   625	43
   626	43
   627	43
   628	43
   629	43
   630	44
   631	45
   632	46
   633	47
   634	47
   635	47
   636	46
   637	46
   638	46
   639	46
   640	46
   641	46
   642	46
   643	46
   644	46
   645	46
   646	46
   647	46
   648	46
   649	46
   650	46
   651	46
   652	46
   653	46
   654	46
   655	46
   656	46
   657	46
   658	46
   659	46
   660	46
   661	46
   662	46
   663	46
   664	46
   665	46
   666	46
   667	46
   668	46
   669	46
   670	46
   671	46
   672	46
   673	46
   674	46
   675	46
   676	46
   677	46
   678	46
   679	46
   680	46
   681	46
   682	46
   683	46
   684	46
   685	46
   686	46
   687	46
   688	46
   689	46
   690	46
   691	46
   692	46
   693	46
   694	46
   695	46
   696	46
   697	46
   698	46
   699	46
   700	46
   701	46
   702	46
   703	46
   704	46
   705	46
   706	46
   707	46
   708	46
   709	46
   710	46
   711	46
   712	46
   713	46
   714	46
   715	46
   716	46
   717	46
   718	46
   719	46
   720	46
   721	46
   722	46
   723	46
   724	46
   725	46
   726	46
   727	46
   728	46
   729	46
   730	46
   731	46
   732	46
   733	46
   734	46
   735	46
   736	46
   737	46
   738	46
   739	46
   740	46
   741	46
   742	46
   743	46
   744	46
   745	46
   746	46
   747	46
   748	46
   749	46
   750	46
   751	46
   752	46
   753	46
   754	46
   755	46
   756	46
   757	46
   758	46
   759	46
   760	46
   761	46
   762	46
   763	46
   764	46
   765	46
   766	46
   767	46
   768	46
   769	46
   770	46
   771	46
   772	46
   773	46
   774	46
   775	46
   776	46
   777	46
   778	46
   779	46
   780	46
   781	46
   782	46
   783	46
   784	46
   785	46
   786	46
   787	46
   788	46
   789	46
   790	46
   791	46
   792	46
   793	46
   794	46
   795	46
   796	46
   797	46
   798	46
   799	46
   800	46
   801	46
   802	46
   803	46
   804	46
   805	46
   806	46
   807	46
   808	46
   809	46
   810	46
   811	46
   812	46
   813	46
   814	46
   815	46
   816	46
   817	46
   818	46
   819	46
   820	46
   821	46
   822	46
   823	46
   824	46
   825	46
   826	46
   827	46
   828	46
   829	46
   830	46
   831	46
   832	46
   833	46
   834	46
   835	46
   836	46
   837	46
   838	46
   839	46
   840	46
   841	46
   842	46
   843	46
   844	46
   845	46
   846	46
   847	46
   848	46
   849	46
   850	46
   851	46
   852	46
   853	46
   854	46
   855	46
   856	46
   857	46
   858	46
   859	46
   860	46
   861	46
   862	46
   863	46
   864	46
   865	46
   866	46
   867	46
   868	46
   869	46
   870	46
   871	46
   872	46
   873	46
   874	46
   875	46
   876	46
   877	46
   878	46
   879	46
   880	46
   881	46
   882	46
   883	46
   884	46
   885	46
   886	46
   887	46
   888	46
   889	46
   890	46
   891	46
   892	46
   893	46
   894	46
   895	46
   896	46
   897	46
   898	46
   899	46
   900	46
   901	46
   902	46
   903	46
   904	46
   905	46
   906	46
   907	46
   908	46
   909	46
   910	46
   911	46
   912	46
   913	46
   914	46
   915	46
   916	46
   917	46
   918	46
   919	46
   920	46
   921	46
   922	46
   923	46
   924	46
   925	46
   926	46
   927	46
   928	46
   929	46
   930	46
   931	46
   932	46
   933	46
   934	46
   935	46
   936	46
   937	46
   938	46
   939	46
   940	46
   941	46
   942	46
   943	46
   944	46
   945	46
   946	46
   947	46
   948	46
   949	46
   950	46
   951	46
   952	46
   953	46
   954	46
   955	46
   956	46
   957	46
   958	46
   959	46
   960	46
   961	46
   962	46
   963	46
   964	46
   965	46
   966	46
   967	46
   968	46
   969	46
   970	46
   971	46
   972	46
   973	46
   974	46
   975	46
   976	46
   977	46
   978	46
   979	46
   980	46
   981	46
   982	46
   983	46
   984	46
   985	46
   986	46
   987	46
   988	46
   989	46
   990	46
   991	46
   992	46
   993	46
   994	46
   995	46
   996	46
   997	46
   998	46
   999	46
  1000	46
  1001	46
  1002	46
  1003	46
  1004	46
  1005	46
  1006	46
  1007	46
  1008	46
  1009	46
  1010	46
  1011	46
  1012	46
  1013	46
  1014	46
  1015	46
  1016	46
  1017	46
  1018	46
  1019	46
  1020	46
  1021	46
  1022	46
  1023	46
  1024	46
  1025	46
  1026	46
  1027	46
  1028	46
  1029	46
  1030	46
  1031	46
  1032	46
  1033	46
  1034	46
  1035	46
  1036	46
  1037	46
  1038	46
  1039	46
  1040	46
  1041	46
  1042	46
  1043	46
  1044	46
  1045	46
  1046	46
  1047	46
  1048	46
  1049	46
  1050	46
  1051	46
  1052	46
  1053	46
  1054	46
  1055	46
  1056	46
  1057	46
  1058	46
  1059	46
  1060	46
  1061	46
  1062	46
  1063	46
  1064	37
  1065	38
  1066	39
  1067	40
  1068	40
  1069	41
  1070	42
  1071	43
  1072	43
  1073	44
  1074	45
  1075	46
  1076	46
  1077	46
  1078	45
  1079	46
  1080	47
  1081	48
  1082	48
  1083	48
  1084	47
  1085	48
  1086	49
  1087	50
  1088	50
  1089	50
  1090	49
  1091	50
  1092	51
  1093	52
  1094	52
  1095	52
  1096	51
  1097	52
  1098	53
  1099	54
  1100	54
  1101	54
  1102	53
  1103	54
  1104	55
  1105	56
  1106	56
  1107	56
  1108	55
  1109	56
  1110	57
  1111	58
  1112	58
  1113	58
  1114	57
  1115	58
  1116	59
  1117	60
  1118	60
  1119	60
  1120	59
  1121	60
  1122	61
  1123	62
  1124	62
  1125	62
  1126	61
  1127	62
  1128	63
  1129	64
  1130	64
  1131	64
  1132	63
  1133	64
  1134	65
  1135	66
  1136	66
  1137	66
  1138	65
  1139	66
  1140	67
  1141	68
  1142	68
  1143	69
  1144	70
  1145	71
  1146	71
  1147	71
  1148	70
  1149	71
  1150	72
  1151	73
  1152	73
  1153	73
  1154	72
  1155	73
  1156	74
  1157	75
  1158	75
  1159	75
  1160	74
  1161	75
  1162	76
  1163	77
  1164	77
  1165	77
  1166	75
  1167	76
  1168	77
  1169	77
  1170	77
  1171	76
  1172	77
  1173	78
  1174	78
  1175	78
  1176	77
  1177	78
  1178	79
  1179	79
  1180	79
  1181	78
  1182	79
  1183	80
  1184	80
  1185	80
  1186	79
  1187	80
  1188	81
  1189	81
  1190	81
  1191	80
  1192	81
  1193	82
  1194	82
  1195	82
  1196	81
  1197	82
  1198	83
  1199	83
  1200	83
  1201	82
  1202	83
  1203	84
  1204	84
  1205	84
  1206	83
  1207	84
  1208	85
  1209	85
  1210	85
  1211	84
  1212	85
  1213	86
  1214	86
  1215	86
  1216	85
  1217	86
  1218	87
  1219	87
  1220	87
  1221	86
  1222	87
  1223	88
  1224	88
  1225	88
  1226	87
  1227	88
  1228	89
  1229	89
  1230	89
  1231	88
  1232	89
  1233	90
  1234	90
  1235	90
  1236	89
  1237	90
  1238	91
  1239	91
  1240	91
  1241	90
  1242	91
  1243	92
  1244	92
  1245	92
  1246	91
  1247	92
  1248	93
  1249	93
  1250	93
  1251	92
  1252	93
  1253	94
  1254	94
  1255	94
  1256	93
  1257	94
  1258	95
  1259	95
  1260	95
  1261	94
  1262	95
  1263	96
  1264	96
  1265	96
  1266	95
  1267	96
  1268	97
  1269	97
  1270	97
  1271	96
  1272	97
  1273	98
  1274	98
  1275	98
  1276	97
  1277	98
  1278	99
  1279	99
  1280	99
  1281	98
  1282	99
  1283	100
  1284	100
  1285	100
  1286	99
  1287	100
  1288	101
  1289	101
  1290	101
  1291	100
  1292	101
  1293	102
  1294	102
  1295	102
  1296	101
  1297	102
  1298	103
  1299	103
  1300	103
  1301	102
  1302	103
  1303	104
  1304	104
  1305	104
  1306	103
  1307	104
  1308	105
  1309	105
  1310	105
  1311	104
  1312	105
  1313	106
  1314	106
  1315	106
  1316	105
  1317	106
  1318	107
  1319	107
  1320	107
  1321	106
  1322	107
  1323	108
  1324	108
  1325	108
  1326	107
  1327	108
  1328	109
  1329	109
  1330	109
  1331	108
  1332	109
  1333	110
  1334	110
  1335	110
  1336	109
  1337	110
  1338	111
  1339	111
  1340	111
  1341	110
  1342	111
  1343	112
  1344	112
  1345	112
  1346	111
  1347	112
  1348	113
  1349	113
  1350	113
  1351	112
  1352	113
  1353	114
  1354	114
  1355	114
  1356	113
  1357	114
  1358	115
  1359	115
  1360	115
  1361	114
  1362	115
  1363	116
  1364	116
  1365	116
  1366	115
  1367	116
  1368	117
  1369	117
  1370	117
  1371	116
  1372	117
  1373	118
  1374	118
  1375	118
  1376	117
  1377	118
  1378	119
  1379	119
  1380	119
  1381	118
  1382	119
  1383	120
  1384	120
  1385	120
  1386	119
  1387	120
  1388	121
  1389	121
  1390	121
  1391	120
  1392	121
  1393	122
  1394	122
  1395	122
  1396	121
  1397	122
  1398	123
  1399	123
  1400	123
  1401	122
  1402	123
  1403	124
  1404	124
  1405	124
  1406	123
  1407	124
  1408	125
  1409	125
  1410	125
  1411	124
  1412	125
  1413	126
  1414	126
  1415	126
  1416	125
  1417	126
  1418	127
  1419	127
  1420	127
  1421	126
  1422	127
  1423	128
  1424	128
  1425	128
  1426	127
  1427	128
  1428	129
  1429	129
  1430	129
  1431	128
  1432	129
  1433	130
  1434	130
  1435	130
  1436	129
  1437	130
  1438	130
  1439	130
  1440	130
  1441	131
  1442	131
  1443	131
  1444	131
  1445	132
  1446	132
  1447	132
  1448	132
  1449	133
  1450	133
  1451	133
  1452	133
  1453	134
  1454	134
  1455	134
  1456	134
  1457	135
  1458	135
  1459	135
  1460	135
  1461	136
  1462	136
  1463	136
  1464	136
  1465	137
  1466	137
  1467	137
  1468	137
  1469	138
  1470	138
  1471	138
  1472	138
  1473	139
  1474	139
  1475	139
  1476	139
  1477	140
  1478	140
  1479	140
  1480	140
  1481	141
  1482	141
  1483	141
  1484	141
  1485	142
  1486	142
  1487	142
  1488	142
  1489	143
  1490	143
  1491	143
  1492	143
  1493	144
  1494	144
  1495	144
  1496	144
  1497	145
  1498	145
  1499	145
  1500	145
  1501	146
  1502	146
  1503	146
  1504	146
  1505	147
  1506	147
  1507	147
  1508	147
  1509	148
  1510	148
  1511	148
  1512	148
  1513	149
  1514	149
  1515	149
  1516	149
  1517	150
  1518	150
  1519	126
  1520	127
  1521	127
  1522	127
  1523	127
  1524	128
  1525	128
  1526	128
  1527	128
  1528	129
  1529	129
  1530	129
  1531	129
  1532	130
  1533	130
  1534	130
  1535	130
  1536	131
  1537	131
  1538	131
  1539	131
  1540	132
  1541	132
  1542	132
  1543	132
  1544	133
  1545	133
  1546	133
  1547	133
  1548	134
  1549	134
  1550	134
  1551	134
  1552	135
  1553	135
  1554	135
  1555	135
  1556	136
  1557	136
  1558	136
  1559	136
  1560	137
  1561	137
  1562	137
  1563	137
  1564	138
  1565	138
  1566	138
  1567	138
  1568	139
  1569	139
  1570	139
  1571	139
  1572	140
  1573	140
  1574	140
  1575	140
  1576	141
  1577	141
  1578	141
  1579	141
  1580	142
  1581	142
  1582	142
  1583	142
  1584	143
  1585	143
  1586	143
  1587	143
  1588	144
  1589	144
  1590	144
  1591	118
  1592	119
  1593	119
  1594	119
  1595	119
  1596	120
  1597	120
  1598	120
  1599	120
  1600	121
  1601	121
  1602	121
  1603	121
  1604	122
  1605	122
  1606	122
  1607	122
  1608	123
  1609	123
  1610	123
  1611	123
  1612	124
  1613	124
  1614	124
  1615	124
  1616	125
  1617	125
  1618	125
  1619	125
  1620	126
  1621	126
  1622	126
  1623	126
  1624	127
  1625	127
  1626	127
  1627	127
  1628	128
  1629	128
  1630	128
  1631	128
  1632	129
  1633	129
  1634	129
  1635	129
  1636	130
  1637	130
  1638	130
  1639	130
  1640	131
  1641	131
  1642	131
  1643	131
  1644	132
  1645	132
  1646	132
  1647	132
  1648	133
  1649	133
  1650	133
  1651	133
  1652	134
  1653	134
  1654	134
  1655	134
  1656	135
  1657	135
  1658	135
  1659	135
  1660	136
  1661	136
  1662	136
  1663	110
  1664	110
  1665	102
  1666	102
  1667	91
  1668	91
  1669	76
  1670	76
  1671	24
  1672	24


==> figures/numNodes/dfs.txt <==
     1	1
     2	2
     3	3
     4	4
     5	5
     6	6
     7	7
     8	8
     9	9
    10	10
    11	10
    12	11
    13	11
    14	11
    15	10
    16	11
    17	11
    18	10
    19	10
    20	11
    21	12
    22	12
    23	12
    24	11
    25	12
    26	12
    27	12
    28	11
    29	12
    30	12
    31	12
    32	10
    33	11
    34	12
    35	12
    36	12
    37	11
    38	12
    39	12
    40	12
    41	11
    42	12
    43	12
    44	12
    45	10
    46	11
    47	12
    48	13
    49	13
    50	13
    51	12
    52	13
    53	13
    54	13
    55	12
    56	13
    57	13
    58	13
    59	11
    60	12
    61	13
    62	13
    63	13
    64	12
    65	13
    66	13
    67	13
    68	12
    69	13
    70	13
    71	13
    72	11
    73	12
    74	13
    75	13
    76	13
    77	12
    78	13
    79	13
    80	13
    81	12
    82	13
    83	13
    84	13
    85	10
    86	11
    87	12
    88	13
    89	13
    90	13
    91	12
    92	13
    93	13
    94	13
    95	12
    96	13
    97	13
    98	13
    99	11
   100	12
   101	13
   102	13
   103	13
   104	12
   105	13
   106	13
   107	13
   108	12
   109	13
   110	13
   111	13
   112	11
   113	12
   114	13
   115	13
   116	13
   117	12
   118	13
   119	13
   120	13
   121	13
   122	14
   123	14
   124	14
   125	13
   126	14
   127	15
   128	16
   129	17
   130	17
   131	17
   132	16
   133	17
   134	17
   135	17
   136	16
   137	17
   138	17
   139	17
   140	15
   141	16
   142	17
   143	17
   144	17
   145	16
   146	17
   147	17
   148	17
   149	16
   150	17
   151	17
   152	17
   153	15
   154	16
   155	17
   156	17
   157	17
   158	16
   159	17
   160	17
   161	17
   162	16
   163	17
   164	17
   165	17
   166	14
   167	15
   168	16
   169	17
   170	17
   171	17
   172	16
   173	17
   174	17
   175	17
   176	16
   177	17
   178	17
   179	17
   180	15
   181	16
   182	17
   183	17
   184	17
   185	16
   186	17
   187	17
   188	17
   189	16
   190	17
   191	17
   192	17
   193	15
   194	16
   195	17
   196	17
   197	17
   198	16
   199	17
   200	17
   201	17
   202	16
   203	17
   204	17
   205	17
   206	14
   207	15
   208	16
   209	17
   210	17
   211	17
   212	16
   213	17
   214	17
   215	17
   216	16
   217	17
   218	17
   219	17
   220	15
   221	16
   222	17
   223	17
   224	17
   225	16
   226	17
   227	17
   228	17
   229	16
   230	17
   231	17
   232	17
   233	15
   234	16
   235	17
   236	17
   237	17
   238	14
   239	15
   240	15
   241	15
   242	14
   243	15
   244	15
   245	15
   246	14
   247	15
   248	16
   249	17
   250	18
   251	18
   252	18
   253	17
   254	18
   255	18
   256	18
   257	17
   258	18
   259	18
   260	18
   261	16
   262	17
   263	18
   264	18
   265	18
   266	17
   267	18
   268	18
   269	18
   270	17
   271	18
   272	18
   273	18
   274	16
   275	17
   276	18
   277	18
   278	18
   279	17
   280	18
   281	18
   282	18
   283	17
   284	18
   285	18
   286	18
   287	15
   288	16
   289	17
   290	18
   291	18
   292	18
   293	17
   294	18
   295	18
   296	18
   297	17
   298	18
   299	18
   300	18
   301	16
   302	17
   303	18
   304	18
   305	18
   306	17
   307	18
   308	18
   309	18
   310	17
   311	18
   312	18
   313	18
   314	16
   315	17
   316	18
   317	18
   318	18
   319	17
   320	18
   321	18
   322	18
   323	17
   324	18
   325	18
   326	18
   327	15
   328	16
   329	17
   330	18
   331	18
   332	18
   333	17
   334	18
   335	18
   336	18
   337	17
   338	18
   339	18
   340	18
   341	16
   342	17
   343	18
   344	18
   345	18
   346	17
   347	18
   348	18
   349	18
   350	17
   351	18
   352	18
   353	18
   354	16
   355	17
   356	18
   357	18
   358	18
   359	17
   360	18
   361	18
   362	18
   363	17
   364	18
   365	18
   366	18
   367	14
   368	15
   369	16
   370	17
   371	18
   372	19
   373	19
   374	19
   375	18
   376	19
   377	19
   378	19
   379	18
   380	19
   381	19
   382	19
   383	17
   384	18
   385	19
   386	19
   387	19
   388	18
   389	19
   390	19
   391	19
   392	18
   393	19
   394	19
   395	19
   396	17
   397	18
   398	19
   399	19
   400	19
   401	18
   402	19
   403	19
   404	19
   405	18
   406	19
   407	19
   408	19
   409	16
   410	17
   411	18
   412	19
   413	19
   414	19
   415	18
   416	19
   417	19
   418	19
   419	18
   420	19
   421	19
   422	19
   423	17
   424	18
   425	19
   426	19
   427	19
   428	18
   429	19
   430	19
   431	19
   432	18
   433	19
   434	19
   435	19
   436	17
   437	18
   438	19
   439	19
   440	19
   441	18
   442	19
   443	19
   444	19
   445	18
   446	19
   447	19
   448	19
   449	16
   450	17
   451	18
   452	19
   453	19
   454	19
   455	18
   456	19
   457	19
   458	19
   459	18
   460	19
   461	19
   462	19
   463	17
   464	18
   465	19
   466	19
   467	19
   468	18
   469	19
   470	19
   471	19
   472	18
   473	19
   474	19
   475	19
   476	17
   477	18
   478	19
   479	19
   480	19
   481	18
   482	19
   483	19
   484	19
   485	18
   486	19
   487	19
   488	19
   489	15
   490	16
   491	17
   492	18
   493	19
   494	19
   495	19
   496	18
   497	19
   498	19
   499	19
   500	18
   501	19
   502	19
   503	19
   504	17
   505	18
   506	19
   507	19
   508	19
   509	18
   510	19
   511	19
   512	19
   513	18
   514	19
   515	19
   516	19
   517	17
   518	18
   519	19
   520	19
   521	19
   522	18
   523	19
   524	19
   525	19
   526	18
   527	19
   528	19
   529	19
   530	16
   531	17
   532	18
   533	19
   534	19
   535	19
   536	18
   537	19
   538	19
   539	19
   540	18
   541	19
   542	19
   543	19
   544	17
   545	18
   546	19
   547	19
   548	19
   549	18
   550	19
   551	19
   552	19
   553	18
   554	19
   555	19
   556	19
   557	17
   558	18
   559	19
   560	19
   561	19
   562	18
   563	19
   564	15
   565	15
   566	15
   567	16
   568	16
   569	16
   570	15
   571	16
   572	17
   573	18
   574	18
   575	18
   576	17
   577	18
   578	18
   579	18
   580	17
   581	18
   582	18
   583	18
   584	16
   585	17
   586	18
   587	18
   588	18
   589	17
   590	18
   591	18
   592	18
   593	17
   594	18
   595	18
   596	18
   597	16
   598	17
   599	18
   600	18
   601	18
   602	17
   603	18
   604	18
   605	18
   606	17
   607	18
   608	18
   609	18
   610	15
   611	16
   612	17
   613	18
   614	19
   615	19
   616	19
   617	18
   618	19
   619	19
   620	19
   621	18
   622	19
   623	19
   624	19
   625	17
   626	18
   627	19
   628	19
   629	19
   630	18
   631	19
   632	19
   633	19
   634	18
   635	19
   636	19
   637	19
   638	17
   639	18
   640	19
   641	19
   642	19
   643	18
   644	19
   645	19
   646	19
   647	18
   648	19
   649	19
   650	19
   651	16
   652	17
   653	18
   654	19
   655	19
   656	19
   657	18
   658	19
   659	19
   660	19
   661	18
   662	19
   663	19
   664	19
   665	17
   666	18
   667	19
   668	19
   669	19
   670	18
   671	19
   672	19
   673	19
   674	18
   675	19
   676	19
   677	19
   678	17
   679	18
   680	19
   681	19
   682	19
   683	18
   684	19
   685	19
   686	19
   687	18
   688	19
   689	19
   690	19
   691	16
   692	17
   693	18
   694	19
   695	19
   696	19
   697	18
   698	19
   699	19
   700	19
   701	18
   702	19
   703	19
   704	19
   705	17
   706	18
   707	19
   708	19
   709	19
   710	18
   711	19
   712	19
   713	19
   714	18
   715	19
   716	19
   717	19
   718	17
   719	18
   720	19
   721	19
   722	19
   723	18
   724	19
   725	19
   726	19
   727	18
   728	19
   729	19
   730	19
   731	15
   732	16
   733	17
   734	18
   735	19
   736	20
   737	20
   738	20
   739	19
   740	20
   741	20
   742	20
   743	19
   744	20
   745	20
   746	20
   747	18
   748	19
   749	20
   750	20
   751	20
   752	19
   753	20
   754	20
   755	20
   756	19
   757	20
   758	20
   759	20
   760	18
   761	19
   762	20
   763	20
   764	20
   765	19
   766	20
   767	20
   768	20
   769	19
   770	20
   771	20
   772	20
   773	17
   774	18
   775	19
   776	20
   777	20
   778	20
   779	19
   780	20
   781	20
   782	20
   783	19
   784	20
   785	20
   786	20
   787	18
   788	19
   789	20
   790	20
   791	20
   792	19
   793	20
   794	20
   795	20
   796	19
   797	20
   798	20
   799	20
   800	18
   801	19
   802	20
   803	20
   804	20
   805	19
   806	20
   807	20
   808	20
   809	19
   810	20
   811	20
   812	20
   813	17
   814	18
   815	19
   816	20
   817	20
   818	20
   819	19
   820	20
   821	20
   822	20
   823	19
   824	20
   825	20
   826	20
   827	18
   828	19
   829	20
   830	20
   831	20
   832	19
   833	20
   834	20
   835	20
   836	19
   837	20
   838	20
   839	20
   840	18
   841	19
   842	20
   843	20
   844	20
   845	19
   846	20
   847	20
   848	20
   849	19
   850	20
   851	20
   852	20
   853	16
   854	17
   855	18
   856	19
   857	20
   858	20
   859	20
   860	19
   861	20
   862	20
   863	20
   864	19
   865	20
   866	20
   867	20
   868	18
   869	19
   870	20
   871	20
   872	20
   873	19
   874	20
   875	20
   876	20
   877	19
   878	20
   879	20
   880	20
   881	18
   882	19
   883	20
   884	20
   885	20
   886	19
   887	20
   888	20
   889	20
   890	19
   891	20
   892	20
   893	20
   894	17
   895	18
   896	19
   897	20
   898	20
   899	20
   900	19
   901	20
   902	20
   903	20
   904	19
   905	20
   906	20
   907	20
   908	18
   909	19
   910	20
   911	20
   912	20
   913	19
   914	20
   915	20
   916	20
   917	19
   918	20
   919	20
   920	20
   921	18
   922	19
   923	20
   924	20
   925	20
   926	19
   927	20
   928	20
   929	20
   930	19
   931	20
   932	20
   933	20
   934	17
   935	18
   936	19
   937	20
   938	20
   939	20
   940	19
   941	20
   942	20
   943	20
   944	19
   945	20
   946	20
   947	20
   948	18
   949	19
   950	20
   951	20
   952	20
   953	19
   954	20
   955	20
   956	20
   957	19
   958	20
   959	20
   960	20
   961	18
   962	19
   963	20
   964	20
   965	20
   966	19
   967	20
   968	20
   969	20
   970	19
   971	20
   972	20
   973	20
   974	16
   975	17
   976	18
   977	19
   978	20
   979	20
   980	20
   981	19
   982	20
   983	20
   984	20
   985	19
   986	20
   987	20
   988	20
   989	18
   990	19
   991	20
   992	20
   993	20
   994	19
   995	20
   996	20
   997	20
   998	19
   999	20
  1000	20
  1001	20
  1002	18
  1003	19
  1004	20
  1005	20
  1006	20
  1007	19
  1008	20
  1009	20
  1010	20
  1011	19
  1012	20
  1013	20
  1014	20
  1015	17
  1016	18
  1017	19
  1018	20
  1019	20
  1020	20
  1021	19
  1022	20
  1023	20
  1024	20
  1025	19
  1026	20
  1027	20
  1028	20
  1029	18
  1030	19
  1031	20
  1032	20
  1033	20
  1034	19
  1035	20
  1036	20
  1037	20
  1038	19
  1039	20
  1040	20
  1041	20
  1042	18
  1043	19
  1044	20
  1045	20
  1046	20
  1047	19
  1048	20
  1049	20
  1050	20
  1051	19
  1052	20
  1053	20
  1054	20
  1055	17
  1056	18
  1057	19
  1058	20
  1059	20
  1060	20
  1061	19
  1062	20
  1063	20
  1064	20
  1065	19
  1066	20
  1067	20
  1068	20
  1069	18
  1070	19
  1071	20
  1072	20
  1073	20
  1074	19
  1075	20
  1076	20
  1077	20
  1078	19
  1079	20
  1080	20
  1081	20
  1082	18
  1083	19
  1084	20
  1085	20
  1086	20
  1087	19
  1088	20
  1089	20
  1090	20
  1091	19
  1092	20
  1093	20
  1094	20
  1095	15
  1096	15
  1097	15
  1098	15
  1099	15
  1100	15
  1101	15
  1102	15
  1103	15
  1104	15
  1105	15
  1106	15
  1107	15
  1108	15
  1109	15
  1110	15
  1111	15
  1112	15
  1113	15
  1114	15
  1115	15
  1116	15
  1117	15
  1118	15
  1119	16
  1120	17
  1121	18
  1122	19
  1123	14
  1124	8
  1125	8
  1126	9
  1127	9
  1128	9
  1129	8
  1130	9
  1131	9
  1132	9
  1133	9
  1134	10
  1135	11
  1136	11
  1137	11
  1138	10
  1139	11
  1140	11
  1141	11
  1142	10
  1143	11
  1144	11
  1145	11
  1146	9
  1147	10
  1148	11
  1149	10
  1150	8
  1151	8
  1152	9
  1153	9
  1154	9
  1155	9
  1156	10
  1157	10
  1158	10
  1159	9
  1160	10
  1161	11
  1162	12
  1163	12
  1164	12
  1165	11
  1166	12
  1167	12
  1168	12
  1169	11
  1170	12
  1171	12
  1172	12
  1173	10
  1174	11
  1175	12
  1176	12
  1177	12
  1178	11
  1179	12
  1180	12
  1181	12
  1182	11
  1183	12
  1184	12
  1185	12
  1186	10
  1187	11
  1188	12
  1189	12
  1190	11
  1191	11
  1192	12
  1193	9
  1194	9
  1195	9
  1196	10
  1197	10
  1198	10
  1199	9
  1200	10
  1201	11
  1202	12
  1203	12
  1204	12
  1205	11
  1206	12
  1207	12
  1208	12
  1209	11
  1210	12
  1211	12
  1212	12
  1213	10
  1214	11
  1215	12
  1216	12
  1217	12
  1218	11
  1219	12
  1220	12
  1221	12
  1222	11
  1223	12
  1224	12
  1225	12
  1226	10
  1227	11
  1228	12
  1229	11
  1230	11
  1231	11
  1232	12
  1233	12
  1234	12
  1235	11
  1236	12
  1237	12
  1238	9
  1239	9
  1240	9
  1241	9
  1242	9
  1243	9
  1244	9
  1245	9
  1246	9
  1247	9
  1248	9
  1249	9
  1250	9
  1251	9
  1252	9
  1253	9
  1254	9
  1255	9
  1256	9
  1257	9
  1258	9
  1259	9
  1260	9
  1261	9
  1262	9
  1263	9
  1264	9
  1265	9
  1266	9
  1267	9
  1268	9
  1269	9
  1270	9
  1271	9
  1272	9
  1273	9
  1274	9
  1275	9
  1276	9
  1277	9
  1278	9
  1279	9
  1280	10
  1281	11
  1282	12
  1283	13
  1284	12
  1285	8
  1286	8
  1287	9
  1288	9
  1289	9
  1290	9
  1291	10
  1292	9
  1293	9
  1294	9
  1295	10
  1296	11
  1297	10
  1298	8
  1299	8
  1300	9
  1301	9
  1302	9
  1303	9
  1304	10
  1305	9
  1306	9
  1307	9
  1308	10
  1309	11
  1310	11
  1311	11
  1312	10
  1313	11
  1314	10
  1315	10
  1316	10
  1317	11
  1318	11
  1319	11
  1320	10
  1321	11
  1322	12
  1323	13
  1324	13
  1325	13
  1326	12
  1327	13
  1328	13
  1329	13
  1330	12
  1331	13
  1332	13
  1333	13
  1334	11
  1335	12
  1336	13
  1337	13
  1338	13
  1339	12
  1340	13
  1341	13
  1342	13
  1343	12
  1344	13
  1345	13
  1346	13
  1347	11
  1348	12
  1349	13
  1350	13
  1351	13
  1352	12
  1353	13
  1354	13
  1355	13
  1356	12
  1357	13
  1358	13
  1359	13
  1360	10
  1361	11
  1362	12
  1363	13
  1364	13
  1365	13
  1366	12
  1367	13
  1368	13
  1369	13
  1370	12
  1371	13
  1372	13
  1373	13
  1374	11
  1375	12
  1376	13
  1377	13
  1378	13
  1379	12
  1380	13
  1381	13
  1382	13
  1383	12
  1384	13
  1385	13
  1386	13
  1387	11
  1388	12
  1389	13
  1390	13
  1391	13
  1392	12
  1393	13
  1394	13
  1395	13
  1396	12
  1397	13
  1398	13
  1399	13
  1400	10
  1401	10
  1402	10
  1403	10
  1404	10
  1405	10
  1406	10
  1407	10
  1408	10
  1409	10
  1410	10
  1411	10
  1412	10
  1413	10
  1414	10
  1415	10
  1416	10
  1417	10
  1418	10
  1419	10
  1420	10
  1421	10
  1422	10
  1423	10
  1424	10
  1425	10
  1426	10
  1427	10
  1428	10
  1429	10
  1430	10
  1431	10
  1432	10
  1433	10
  1434	10
  1435	10
  1436	10
  1437	10
  1438	10
  1439	10
  1440	10
  1441	10
  1442	10
  1443	10
  1444	10
  1445	10
  1446	10
  1447	10
  1448	10
  1449	10
  1450	10
  1451	10
  1452	10
  1453	10
  1454	10
  1455	10
  1456	10
  1457	10
  1458	10
  1459	10
  1460	10
  1461	10
  1462	10
  1463	10
  1464	10
  1465	10
  1466	10
  1467	10
  1468	10
  1469	10
  1470	10
  1471	10
  1472	10
  1473	10
  1474	10
  1475	10
  1476	10
  1477	10
  1478	10
  1479	10
  1480	10
  1481	10
  1482	10
  1483	10
  1484	10
  1485	10
  1486	10
  1487	10
  1488	10
  1489	10
  1490	10
  1491	10
  1492	10
  1493	10
  1494	10
  1495	10
  1496	10
  1497	10
  1498	10
  1499	10
  1500	10
  1501	10
  1502	10
  1503	10
  1504	10
  1505	10
  1506	10
  1507	10
  1508	10
  1509	10
  1510	10
  1511	10
  1512	10
  1513	10
  1514	10
  1515	10
  1516	10
  1517	10
  1518	10
  1519	10
  1520	10
  1521	10
  1522	10
  1523	10
  1524	10
  1525	10
  1526	10
  1527	10
  1528	10
  1529	10
  1530	10
  1531	10
  1532	10
  1533	10
  1534	10
  1535	10
  1536	10
  1537	10
  1538	10
  1539	10
  1540	10
  1541	10
  1542	10
  1543	10
  1544	10
  1545	10
  1546	10
  1547	10
  1548	10
  1549	10
  1550	10
  1551	10
  1552	10
  1553	10
  1554	10
  1555	10
  1556	10
  1557	10
  1558	10
  1559	10
  1560	10
  1561	10
  1562	10
  1563	10
  1564	10
  1565	10
  1566	10
  1567	10
  1568	10
  1569	10
  1570	10
  1571	10
  1572	10
  1573	10
  1574	10
  1575	10
  1576	10
  1577	10
  1578	10
  1579	10
  1580	10
  1581	10
  1582	10
  1583	10
  1584	10
  1585	10
  1586	10
  1587	10
  1588	10
  1589	10
  1590	10
  1591	10
  1592	10
  1593	10
  1594	10
  1595	10
  1596	10
  1597	10
  1598	10
  1599	10
  1600	10
  1601	10
  1602	10
  1603	10
  1604	10
  1605	10
  1606	10
  1607	10
  1608	10
  1609	10
  1610	10
  1611	10
  1612	10
  1613	10
  1614	10
  1615	10
  1616	10
  1617	10
  1618	10
  1619	10
  1620	10
  1621	10
  1622	10
  1623	10
  1624	10
  1625	10
  1626	10
  1627	10
  1628	10
  1629	10
  1630	10
  1631	10
  1632	10
  1633	10
  1634	10
  1635	10
  1636	10
  1637	10
  1638	10
  1639	10
  1640	10
  1641	10
  1642	10
  1643	10
  1644	10
  1645	10
  1646	10
  1647	10
  1648	10
  1649	10
  1650	10
  1651	10
  1652	10
  1653	10
  1654	10
  1655	10
  1656	10
  1657	10
  1658	10
  1659	10
  1660	10
  1661	10
  1662	10
  1663	10
  1664	11
  1665	12
  1666	13
  1667	14
  1668	14
  1669	14
  1670	13
  1671	14
  1672	14
  1673	14
  1674	13
  1675	14
  1676	14
  1677	14
  1678	12
  1679	13
  1680	14
  1681	14
  1682	14
  1683	13
  1684	14
  1685	14
  1686	12
  1687	12
  1688	13
  1689	13
  1690	13
  1691	12
  1692	13
  1693	14
  1694	14
  1695	14
  1696	13
  1697	14
  1698	14
  1699	14
  1700	13
  1701	14
  1702	14
  1703	14
  1704	12
  1705	13
  1706	14
  1707	15
  1708	15
  1709	15
  1710	14
  1711	15
  1712	15
  1713	15
  1714	14
  1715	15
  1716	15
  1717	15
  1718	13
  1719	14
  1720	15
  1721	15
  1722	15
  1723	14
  1724	15
  1725	15
  1726	15
  1727	14
  1728	15
  1729	15
  1730	15
  1731	13
  1732	14
  1733	15
  1734	15
  1735	15
  1736	14
  1737	15
  1738	15
  1739	15
  1740	14
  1741	15
  1742	15
  1743	15
  1744	12
  1745	13
  1746	14
  1747	15
  1748	15
  1749	15
  1750	14
  1751	15
  1752	15
  1753	15
  1754	14
  1755	15
  1756	15
  1757	15
  1758	13
  1759	14
  1760	15
  1761	15
  1762	15
  1763	14
  1764	15
  1765	15
  1766	15
  1767	14
  1768	15
  1769	15
  1770	15
  1771	13
  1772	14
  1773	15
  1774	15
  1775	15
  1776	14
  1777	15
  1778	15
  1779	15
  1780	14
  1781	15
  1782	15
  1783	15
  1784	12
  1785	12
  1786	12
  1787	12
  1788	12
  1789	12
  1790	12
  1791	12
  1792	12
  1793	12
  1794	12
  1795	12
  1796	12
  1797	12
  1798	12
  1799	12
  1800	12
  1801	12
  1802	12
  1803	12
  1804	12
  1805	12
  1806	12
  1807	12
  1808	12
  1809	12
  1810	12
  1811	12
  1812	12
  1813	12
  1814	12
  1815	12
  1816	12
  1817	12
  1818	12
  1819	12
  1820	12
  1821	12
  1822	12
  1823	12
  1824	12
  1825	12
  1826	12
  1827	12
  1828	12
  1829	12
  1830	12
  1831	12
  1832	12
  1833	12
  1834	12
  1835	12
  1836	12
  1837	12
  1838	12
  1839	12
  1840	12
  1841	12
  1842	12
  1843	12
  1844	12
  1845	12
  1846	12
  1847	12
  1848	12
  1849	12
  1850	12
  1851	12
  1852	12
  1853	12
  1854	12
  1855	12
  1856	12
  1857	13
  1858	14
  1859	15
  1860	16
  1861	16
  1862	16
  1863	15
  1864	16
  1865	16
  1866	16
  1867	15
  1868	16
  1869	16
  1870	16
  1871	14
  1872	15
  1873	16
  1874	16
  1875	16
  1876	15
  1877	16
  1878	16
  1879	16
  1880	15
  1881	16
  1882	16
  1883	16
  1884	14
  1885	15
  1886	16
  1887	16
  1888	16
  1889	15
  1890	16
  1891	16
  1892	16
  1893	15
  1894	16
  1895	16
  1896	16
  1897	13
  1898	14
  1899	15
  1900	16
  1901	16
  1902	16
  1903	15
  1904	16
  1905	16
  1906	16
  1907	15
  1908	16
  1909	16
  1910	16
  1911	14
  1912	15
  1913	16
  1914	16
  1915	16
  1916	15
  1917	16
  1918	16
  1919	16
  1920	12
  1921	12
  1922	12
  1923	12
  1924	12
  1925	12
  1926	12
  1927	12
  1928	12
  1929	12
  1930	12
  1931	12
  1932	12
  1933	13
  1934	14
  1935	15
  1936	16
  1937	16
  1938	16
  1939	15
  1940	16
  1941	16
  1942	16
  1943	15
  1944	16
  1945	16
  1946	16
  1947	14
  1948	15
  1949	16
  1950	16
  1951	16
  1952	15
  1953	16
  1954	16
  1955	16
  1956	15
  1957	16
  1958	16
  1959	16
  1960	14
  1961	15
  1962	16
  1963	16
  1964	16
  1965	15
  1966	16
  1967	16
  1968	16
  1969	15
  1970	16
  1971	16
  1972	16
  1973	13
  1974	14
  1975	15
  1976	16
  1977	16
  1978	16
  1979	15
  1980	16
  1981	16
  1982	16
  1983	15
  1984	16
  1985	16
  1986	16
  1987	14
  1988	15
  1989	16
  1990	16
  1991	16
  1992	15
  1993	16
  1994	16
  1995	16
  1996	15
  1997	16
  1998	16
  1999	16
  2000	14
  2001	15
  2002	16
  2003	16
  2004	16
  2005	15
  2006	16
  2007	16
  2008	16
  2009	15
  2010	16
  2011	16
  2012	16
  2013	13
  2014	14
  2015	15
  2016	16
  2017	16
  2018	16
  2019	15
  2020	16
  2021	16
  2022	16
  2023	15
  2024	16
  2025	16
  2026	16
  2027	14
  2028	15
  2029	16
  2030	16
  2031	16
  2032	15
  2033	16
  2034	16
  2035	16
  2036	15
  2037	16
  2038	16
  2039	16
  2040	14
  2041	15
  2042	16
  2043	16
  2044	16
  2045	15
  2046	16
  2047	16
  2048	16
  2049	15
  2050	16
  2051	16
  2052	16
  2053	12
  2054	12
  2055	12
  2056	12
  2057	12
  2058	12
  2059	12
  2060	12
  2061	12
  2062	12
  2063	12
  2064	12
  2065	12
  2066	12
  2067	12
  2068	12
  2069	12
  2070	12
  2071	12
  2072	12
  2073	12
  2074	12
  2075	12
  2076	12
  2077	12
  2078	12
  2079	12
  2080	12
  2081	12
  2082	12
  2083	12
  2084	12
  2085	12
  2086	12
  2087	12
  2088	12
  2089	12
  2090	12
  2091	12
  2092	12
  2093	12
  2094	12
  2095	12
  2096	12
  2097	12
  2098	12
  2099	12
  2100	12
  2101	12
  2102	12
  2103	12
  2104	12
  2105	12
  2106	12
  2107	12
  2108	12
  2109	12
  2110	12
  2111	12
  2112	12
  2113	12
  2114	12
  2115	12
  2116	12
  2117	12
  2118	12
  2119	12
  2120	12
  2121	12
  2122	12
  2123	12
  2124	12
  2125	12
  2126	12
  2127	12
  2128	12
  2129	12
  2130	12
  2131	12
  2132	12
  2133	13
  2134	14
  2135	15
  2136	16
  2137	16
  2138	16
  2139	15
  2140	16
  2141	16
  2142	16
  2143	15
  2144	16
  2145	16
  2146	16
  2147	14
  2148	15
  2149	16
  2150	16
  2151	16
  2152	15
  2153	16
  2154	16
  2155	16
  2156	15
  2157	16
  2158	16
  2159	16
  2160	14
  2161	15
  2162	16
  2163	16
  2164	16
  2165	15
  2166	16
  2167	16
  2168	16
  2169	15
  2170	16
  2171	16
  2172	16
  2173	13
  2174	14
  2175	15
  2176	16
  2177	16
  2178	16
  2179	15
  2180	16
  2181	16
  2182	16
  2183	15
  2184	16
  2185	16
  2186	16
  2187	14
  2188	15
  2189	16
  2190	16
  2191	16
  2192	15
  2193	16
  2194	16
  2195	16
  2196	15
  2197	16
  2198	16
  2199	16
  2200	14
  2201	15
  2202	16
  2203	16
  2204	16
  2205	15
  2206	16
  2207	16
  2208	16
  2209	15
  2210	16
  2211	16
  2212	16
  2213	13
  2214	14
  2215	15
  2216	16
  2217	16
  2218	16
  2219	15
  2220	16
  2221	16
  2222	16
  2223	15
  2224	16
  2225	16
  2226	16
  2227	14
  2228	15
  2229	16
  2230	16
  2231	16
  2232	15
  2233	16
  2234	16
  2235	16
  2236	15
  2237	16
  2238	16
  2239	16
  2240	14
  2241	15
  2242	16
  2243	16
  2244	16
  2245	15
  2246	16
  2247	16
  2248	16
  2249	15
  2250	16
  2251	16
  2252	16
  2253	12
  2254	12
  2255	12
  2256	12
  2257	12
  2258	12
  2259	12
  2260	12
  2261	12
  2262	12
  2263	12
  2264	12
  2265	12
  2266	12
  2267	12
  2268	12
  2269	12
  2270	12
  2271	12
  2272	12
  2273	12
  2274	12
  2275	12
  2276	12
  2277	12
  2278	12
  2279	12
  2280	12
  2281	12
  2282	12
  2283	12
  2284	12
  2285	12
  2286	12
  2287	12
  2288	12
  2289	12
  2290	12
  2291	12
  2292	12
  2293	12
  2294	12
  2295	12
  2296	12
  2297	12
  2298	12
  2299	12
  2300	12
  2301	12
  2302	12
  2303	12
  2304	12
  2305	12
  2306	12
  2307	12
  2308	12
  2309	12
  2310	12
  2311	12
  2312	12
  2313	12
  2314	12
  2315	12
  2316	12
  2317	12
  2318	12
  2319	12
  2320	12
  2321	12
  2322	12
  2323	12
  2324	12
  2325	12
  2326	12
  2327	12
  2328	12
  2329	12
  2330	12
  2331	12
  2332	12
  2333	12
  2334	12
  2335	12
  2336	12
  2337	12
  2338	12
  2339	12
  2340	12
  2341	12
  2342	12
  2343	12
  2344	12
  2345	12
  2346	12
  2347	12
  2348	12
  2349	12
  2350	12
  2351	12
  2352	12
  2353	12
  2354	12
  2355	12
  2356	12
  2357	12
  2358	12
  2359	12
  2360	12
  2361	12
  2362	12
  2363	12
  2364	12
  2365	12
  2366	12
  2367	12
  2368	12
  2369	12
  2370	12
  2371	12
  2372	12
  2373	12
  2374	12
  2375	12
  2376	12
  2377	12
  2378	12
  2379	12
  2380	12
  2381	12
  2382	12
  2383	12
  2384	12
  2385	12
  2386	12
  2387	12
  2388	12
  2389	12
  2390	12
  2391	12
  2392	12
  2393	12
  2394	12
  2395	12
  2396	12
  2397	12
  2398	12
  2399	12
  2400	12
  2401	12
  2402	12
  2403	12
  2404	12
  2405	12
  2406	12
  2407	12
  2408	12
  2409	12
  2410	12
  2411	12
  2412	12
  2413	12
  2414	12
  2415	12
  2416	12
  2417	12
  2418	12
  2419	12
  2420	12
  2421	12
  2422	12
  2423	12
  2424	12
  2425	12
  2426	12
  2427	12
  2428	12
  2429	12
  2430	12
  2431	12
  2432	12
  2433	12
  2434	12
  2435	12
  2436	12
  2437	12
  2438	12
  2439	12
  2440	12
  2441	12
  2442	12
  2443	12
  2444	12
  2445	12
  2446	12
  2447	12
  2448	12
  2449	12
  2450	12
  2451	12
  2452	12
  2453	12
  2454	12
  2455	12
  2456	12
  2457	12
  2458	12
  2459	12
  2460	12
  2461	12
  2462	12
  2463	12
  2464	12
  2465	12
  2466	12
  2467	12
  2468	12
  2469	12
  2470	12
  2471	12
  2472	12
  2473	12
  2474	12

